Adaptive Numerical Treatment of Elliptic Systems on Manifolds

Adaptive multilevel finite element methods are developed and analyzed for certain elliptic systems arising in geometric analysis and general relativity. This class of nonlinear elliptic systems of tensor equations on manifolds is first reviewed, and then adaptive multilevel finite element methods for approximating solutions to this class of problems are considered in some detail. Two a posteriori error indicators are derived, based on local residuals and on global linearized adjoint or dual problems. The design of Manifold Code (MC) is then discussed; MC is an adaptive multilevel finite element software package for 2- and 3-manifolds. It employs a posteriori error estimation, adaptive simplex subdivision, unstructured algebraic multilevel methods, global inexact Newton methods, and numerical continuation methods for the numerical solution of nonlinear covariant elliptic systems on 2- and 3-manifolds. Some of the more interesting features of MC are described in detail, including some new ideas for topology and geometry representation in simplex meshes, and an unusual partition of unity-based method for exploiting parallel computers. A short example is then given which involves the Hamiltonian and momentum constraints in the Einstein equations, a representative nonlinear 4-component covariant elliptic system on a Riemannian 3-manifold which arises in general relativity. A number of operator properties and solvability results recently established are first summarized, making possible two quasi-optimal a priori error estimates for Galerkin approximations which are then derived. These two results complete the theoretical framework for effective use of adaptive multilevel finite element methods. A sample calculation using the MC software is then presented.

==> abs-arxiv.txt <==
Adaptive multilevel finite element methods are developed and analyzed for 
certain elliptic systems arising in geometric analysis and general relativity.  
This class of nonlinear elliptic systems of tensor equations on manifolds is 
first reviewed, and then adaptive multilevel finite element methods for
approximating solutions to this class of problems are considered in some
detail.  Two a posteriori error indicators are derived, based on local 
residuals and on global linearized adjoint or dual problems.  The design of 
Manifold Code (MC) is then discussed; MC is an adaptive multilevel finite 
element software package for 2- and 3-manifolds developed over several years
at Caltech and UC San Diego.  It employs a posteriori error estimation, 
adaptive simplex subdivision, unstructured algebraic multilevel methods, 
global inexact Newton methods, and numerical continuation methods for the
numerical solution of nonlinear covariant elliptic systems on 2- and 
3-manifolds.  Some of the more interesting features of MC are described in 
detail, including some new ideas for topology and geometry representation in 
simplex meshes, and an unusual partition of unity-based method for exploiting 
parallel computers.  A short example is then given which involves the
Hamiltonian and momentum constraints in the Einstein equations, a 
representative nonlinear 4-component covariant elliptic system on a 
Riemannian 3-manifold which arises in general relativity.  A number of 
operator properties and solvability results recently established are first 
summarized, making possible two quasi-optimal a priori error estimates for 
Galerkin approximations which are then derived.  These two results complete 
the theoretical framework for effective use of adaptive multilevel finite 
element methods.

